FIRED: Frequent Inertial Resets with Diversification for Emerging Commodity Cyber-Physical Systems

A Cyber-Physical System (CPS) is defined by its unique characteristics involving both the cyber and physical domains. Their hybrid nature introduces new attack vectors, but also provides an opportunity to design new security defenses. In this paper, we present a new domain-specific security mechanism, FIRED, that leverages physical properties such as inertia of the CPS to improve security. FIRED is simple to describe and implement. It goes through two operations: Reset and Diversify, as frequently as possible -- typically in the order of seconds or milliseconds. The combined effect of these operations is that attackers are unable to gain persistent control of the system. The CPS stays safe and stable even under frequent resets because of the inertia present. Further, resets simplify certain diversification mechanisms and makes them feasible to implement in CPSs with limited computing resources. We evaluate our idea on two real-world systems: an engine management unit of a car and a flight controller of a quadcopter. Roughly speaking, these two systems provide typical and extreme operational requirements for evaluating FIRED in terms of stability, algorithmic complexity, and safety requirements. We show that FIRED provides robust security guarantees against hijacking attacks and persistent CPS threats. We find that our defense is suitable for emerging CPS such as commodity unmanned vehicles that are currently unregulated and cost sensitive.

==> figures/safety.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'safety.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{247.34669152bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3280799)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{safety.pdf}}%
    \put(0.11164187,0.20035879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dR}}}%
    \put(0.91226964,0.07832495){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{time}}}%
    \put(0.38786919,0.01145291){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{TR}}}%
    \put(0.2838518,0.1977157){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dS}}}%
    \put(0.54610207,0.20760039){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dSS}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{safety.pdf}}%
    \put(-0.0015036,0.29033438){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{Reset}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{safety.pdf}}%
    \put(0.6841736,0.29033438){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{Reset}}}}%
    \put(0.79085052,0.20035879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dR}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{safety.pdf}}%
    \put(0.89675498,0.16839761){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{...}}}%
  \end{picture}%
\endgroup%

